Deciphering Crypto Twitter

Cryptocurrency is a fast-moving space, with a continuous influx of new projects every year. However, an increasing number of incidents in the space, such as hacks and security breaches, threaten the growth of the community and the development of technology. This dynamic and often tumultuous landscape is vividly mirrored and shaped by discussions within Crypto Twitter, a key digital arena where investors, enthusiasts, and skeptics converge, revealing real-time sentiments and trends through social media interactions. We present our analysis on a Twitter dataset collected during a formative period of the cryptocurrency landscape. We collected 40 million tweets using cryptocurrency-related keywords and performed a nuanced analysis that involved grouping the tweets by semantic similarity and constructing a tweet and user network. We used sentence-level embeddings and autoencoders to create K-means clusters of tweets and identified six groups of tweets and their topics to examine different cryptocurrency-related interests and the change in sentiment over time. Moreover, we discovered sentiment indicators that point to real-life incidents in the crypto world, such as the FTX incident of November 2022. We also constructed and analyzed different networks of tweets and users in our dataset by considering the reply and quote relationships and analyzed the largest components of each network. Our networks reveal a structure of bot activity in Crypto Twitter and suggest that they can be detected and handled using a network-based approach. Our work sheds light on the potential of social media signals to detect and understand crypto events, benefiting investors, regulators, and curious observers alike, as well as the potential for bot detection in Crypto Twitter using a network-based approach.

==> review-icwsm.txt <==
----------------------------------------------------------------

SPC/Associate Editor review (reviewer 4)

 Second Round Comments for Authors

   (blank)

 Ethical concerns summary

   R1 raised a concern about including the article tweets with the user identifier.

 Meta-Review and Roadmap

   We appreciate your submission, which all the reviewers found interesting and well-
   written. However, there is a consensus that the paper has multiple issues
   requiring substantial effort to be ready for publication. Therefore, at the
   moment, we can not recommend accepting the work for publication at ICWSM. Here, I
   summarise the main concerns raised by the reviewers:

   - The data needs more rigorous validation to ensure it represents the event of
   interest. See the comments of R1 for more details.
   - The study feels very preliminary and limited to descriptive statistics. This
   issue is also reflected in some anecdotal observations and conclusions not fully
   supported by the analyses presented.
   - There is a lack of a general takeaway message. I recommend being more explicit
   about how this work can generalize, offer insights beyond this single event, or be
   used in any system. Also, please note the comment of R1 about the misleading
   title.

   To conclude, despite not being ready at the current stage, I want to make clear
   that this work is going in a promising direction and is worth pursuing. Good luck!

----------------------------------------------------------------

reviewer/PC member review (reviewer 1)

 Second Round Comments for Authors

   (blank)

 Overall evaluation

   -2 = reject

 Reviewer's Confidence

   3 = Fairly confident that I've adequately considered all aspects

 Reviewer's methodological expertise

   3 = Knowledgeable: Knowledgeable in this methodological approach

 Paper summary

   This paper presents a case study of Twitter conversations around the period of the
   FTX collapse. The authors analyze 21M tweets collected in November 2022, and
   cluster them into distinct topics. They further analyze the sentiment of these
   tweets across a time-series for each of these topic clusters.

 Reasons to accept

   -Fairly involved approach in detecting topics, although could use BERTopic
   directly. Overall, methods seem solid.

   -The paper is a nice deep-dive/case study into the FTX incident on Twitter, and
   makes for an enjoyable read.

 Reasons to reject

   -Lack of systematic approach in several areas, e.g., data cleaning or observations
   in topic clusters, which leads to some unsubstantiated claims.

   -Very short timespan of data and mostly case-specific analyses during a
   particularly turbulent time for crypto, not sure how this can generalize to the
   study of crypto communities in general.

   -Inferences from the topic modelling are not applied elsewhere/linked with any
   other metrics to generate novel insights.

   -Generally, the potential impact of the paper is fairly limited.

 Comments for authors

   I thank the authors for their submission. This was certainly a very interesting
   and well-written case study to read. However, from my perspective, I believe this
   paper does not present a substantial enough contribution for ICWSM. I also found
   several claims in the paper to be unsubstantiated/not follow up from the analyses
   conducted. Specifically, I found the following to be major issues:

   -There are a lot of unsystematic and anecdotal observations in the paper,
   especially during the discussion of results in Topic Clustering. Given that this
   section constitutes a core bulk of the paper’s inferences, I would expect to see
   some formal qualitative analysis methods being employed, such as thematic
   analysis, grounded theory, or another appropriate method (depending on whether the
   authors would like to conduct an exploratory or hypothesis-driven analysis). At
   the moment, the quoted tweets could have been picked in a biased manner. Also see
   Ethical Concerns below regarding the use of quotations. The section on data
   cleaning also seems to not be employing a systematic method of detecting scam
   attempts, and instead relies on a single known phishing attack. Perhaps the
   authors could employ some quantifiable text similarity approach here and try to
   see if there are large clusters of identical texts which can reveal more such
   scams.

   -Title and abstract are a bit misleading; it’s not clear how this paper detects
   risk signals or how sentiment indicators point to real-life incidents (considering
   the dataset was collected specifically during the FTX incident). This is never
   explicitly quantified; there is a visualization in Figure 7 but this does not
   really constitute detecting a risk signal (especially as it only concerns a select
   few clusters). I’m also not entirely sure how the claim about the methods of this
   paper being used as an early-warning system for imminent scams holds; the FTX
   event was a very specific (and highly publicized) one, so it’s hard to see how
   sentiment/topic analysis can reveal imminent scams in a wider sense.

   -Potential data collection issues – are words like “hack” and “break” included in
   an AND statement? If not, this means the dataset probably also includes a lot of
   tweets unrelated to cryptocurrencies specifically. Also, when building the crypto
   keyword set, did you follow a snowballing approach? Just domain expertise?
   Something else? (i.e., did you ensure the set of terms used is not biased towards
   a specific “angle” of crypto discussions?)

   -Relatedly, the data collection period is very small; this is fine for a case
   study but more general claims made throughout the paper cannot be reliably drawn
   from this data.

   -The paper generally spends a lot of time discussing things that do not warrant so
   much space; e.g., BERTopic is already an established approach and so the
   discussion of how topic modeling was conducted could be reduced to a couple of
   paragraphs (it is also not clear why the authors are using k-means, whereas the
   original Grootendoorst paper used HDBSCAN for clustering). This is to say, since
   the paper’s aim is not to advance the state-of-the-art on topic modeling, this
   extended discussion around BERTopic is redundant. Instead, the authors could use
   this space to conduct more inferential analyses that can shed more light on the
   topic and perhaps even give more generalizable insights. At the moment, I’m not
   sure that a description of the topics and a time-series analysis of sentiment
   (across just two weeks) constitutes a substantial contribution. One idea would be
   to formalize and validate one of the attempted core insights of the paper, i.e.,
   that sentiment can act as a risk signal, on other datasets/events etc. (while also
   ensuring that this signal is explicitly *quantified* using, e.g., Markov
   modeling). Perhaps an analysis on intra-community dynamics in crypto cycles (e.g.,
   the spontaneous formation/dissolution of communities within the crypto community)
   as a response to such events could also provide new insights going forward.

   A few relatively more minor issues:

   -Put in-text citations outside of brackets when embedded in the sentence. E.g.,
   “(Vokerla et al. 2019) seek to characterize…” should be “Vokerla et al. (2019)
   seek to characterize…”

   -The entire “Background” section is probably not really necessary; you are not
   building a new topic model/sentiment classifier so you could just mention you are
   using BERTopic and RoBERTa weights in your analyses in a single sentence. The
   value of using social media data also needs no introduction, especially for
   conferences like ICWSM – you could use this space to conduct several other
   analyses, as explained above.

   -Under “Data collection” you specify that you collect 21M tweets, but in “Cleaning
   the Data”, you mention 42M. Why is this discrepancy?

   Overall, I do think that the authors had a good idea and this was well-executed,
   but I believe some more work is required to support some of the claims and make a
   substantial contribution. Good luck to the authors as they continue to work on
   this!

 Originality of work

   Methods are not original; the study does focus on a decently-studied community,
   but during a very particular time period (FTX scandal).

 Potential impact of results

   Low – this is mostly a (fairly interesting) case study, but there are no
   generalizable insights as far as I can tell.

 Quality of execution

   For the most part, good. However, many claims made in the paper do not logically
   follow from the analyses conducted and are unsubstantiated.

 Quality of presentation

   Good.

 Adequacy of citations

   Good.

 Ethical concerns (if any)

   -The paper directly quotes tweets from the dataset; this can identify users if
   someone were to simply search for that tweet, so this is a fairly major ethical
   concern. The authors could instead paraphrase the tweets (and indicate they have
   done so), while engaging in more generalized and descriptive discussion of what
   they found across these tweets on aggregate.

----------------------------------------------------------------

reviewer/PC member review (reviewer 2)

 Second Round Comments for Authors

   (blank)

 Overall evaluation

   -2 = reject

 Reviewer's Confidence

   4 = Almost certain that my review accurately reflects the paper's merit

 Reviewer's methodological expertise

   4 = Expert: Substantial experience and expertise in this methodological approach

 Paper summary

   The authors collect a dataset of tweets surrounding cryptocurrencies. They
   subsequently perform topic and sentiment analysis of these tweets

 Reasons to accept

   The work is well written and easy to follow.

 Reasons to reject

   There are a lot of issues with this work and it is largely not ready for
   publication.

   1. There is no validation of the tweets collected to ensure that they are about
   the topic of study

   2. Much of this work is descriptive with very little hard quantitative analysis.
   The work further lacks many hard takeaways

   3. While not entirely necessary, the work does not have a novel methodology to
   bolster the otherwise somewhat lackluster results section

   4. It is unclear how the author took a representative sample for training their
   VAE model when some of the topics could have been low in population and thus not
   included in their training section

   5. The results are unsurprising and the impact is low

 Comments for authors

   I would spend additional time validating your dataset and ensuring that you are
   basing your research around clear research questions. As it stands now I do not
   know exactly what this paper is trying to answer.

 Originality of work

   Low

 Potential impact of results

   Low

 Quality of execution

   Low/Adequate

 Quality of presentation

   Adequate

 Adequacy of citations

   Adequate

 Ethical concerns (if any)

   None

----------------------------------------------------------------

reviewer/PC member review (reviewer 3)

 Second Round Comments for Authors

   (blank)

 Overall evaluation

   -2 = reject

 Reviewer's Confidence

   4 = Almost certain that my review accurately reflects the paper's merit

 Reviewer's methodological expertise

   4 = Expert: Substantial experience and expertise in this methodological approach

 Paper summary

   The study analyzes the relation between tweets on cryptocurrency and offline
   events, such as the FTX incident in November. The study uses sentence-level
   embeddings and autoencoders to cluster tweets, identify topics, and analyze
   sentiment changes over time. Findings show the potential of social media signals
   in detecting and understanding crypto events.

 Reasons to accept

   The writing is good and easy to follow.

 Reasons to reject

   The analytical methods are too conventional.
   The results of the study lack depths and seems to be preliminary.
   There is not much innovation in the methods or insights, except the topic is
   popular.

 Comments for authors

   Since the results have presented the potential relation between social media
   signals and events, have you considered going further step to predict events with
   such signals.
   It is commonly known that social media data may signal events in the real world,
   but in what kind of conditions? Would any peak indicate future events? How would
   investors or regulators use the findings you generate?

 Originality of work

   The topic is interesting.

 Potential impact of results

   low

 Quality of execution

   Need to rethink the motivation of research and the research design.

 Quality of presentation

   Good

 Adequacy of citations

   Good

 Ethical concerns (if any)

   (blank)

----------------------------------------------------------------

==> review.txt <==
—----------------------------

SUBMISSION: 51
TITLE: Social Media Signals for Understanding Crypto Events

-------------------------  METAREVIEW  ------------------------
While all the reviewers found the topic interesting and timely for the community, they also agreed that the paper is not ready for publication in its current form. The reviewers largely agree with the issues that need to be addressed in any revision, including improving the scientific focus, and some parts of the methodology and making results more convincing.
Several specific suggestions and comments on the work are detailed in the reviews.


----------------------- REVIEW 1 ---------------------
SUBMISSION: 51
TITLE: Social Media Signals for Understanding Crypto Events
AUTHORS: Inwon Kang, Kathryn Carbone, Vishnu Kchittibhooma, Aparna Gupta and Oshani Seneviratne

----------- Overall evaluation -----------
SCORE: -2 (reject)
----- TEXT:
The submitted paper concerns the understanding of crypto events through social media signals. Specifically, the authors focused on identifying the correlation between crypto incidents and users' sentiment on social media platforms, focusing on Twitter. In this regard, they leverage SBERT embeddings, autoencoders, and K-means clustering to shape topics and analyze them through the VADER library.

The topic covered is very interesting, given the expansion of cryptocurrencies in recent years and the influence that social platforms can have on them. Also, the idea of tracking crypto events through social signals (and sentiment analysis) sounds interesting. To this aim, the authors obtained more than 20M tweets with 130 features, allowing an extensive social discourse analysis. 

However, the proposed approach presents some critical issues to be fixed, as reported below:

(Introduction) 
- The authors refer to social media platforms as a valuable source of insights; however, the risk of information bubbles (or even spending bubbles) concerning the crypto scenario on Twitter should be taken into account;

Inwon: Add more related works that consider social network bubbles

(Related Work) 
- The authors list many works similar to theirs, without however paying particular emphasis on the differences; it would therefore be appropriate to use the related also to highlight their innovative contributions;

Inwon: More descriptions for related works

(Methodology)
- Important details about the crawling process are missing, such as some insight into the keywords used, the start_date and end_date (or do they coincide with the crawling dates?), the choice of the date w.r.t. specific events;
Inwon: List some keywords we chose, and be more descriptive for features (seems like there was some confusion)

- The referred 130 features are not shown nor described, and some insights might be appreciated;
Inwon: Large table for appendix?

- Data cleaning is unnecessary for BERT-based models (such as those used in this work), and a massive cleanup of the text could cause the models to lose contextual information;

Inwon: Check if we did indeed do this for bert inputs and clarify.

- The choice of the all-MinLM-L6-v2 pre-trained model among the plethora of SBERT-compatible ones should be motivated (e.g., speed, model size, performances);

Inwon: Larger embeddings, one of SoTA models we could get hands on

- The transition between embeddings, clusters, and VADER is noisy and unclear; moreover, the authors often range between clean and raw data, generating ambiguity;

Inwon: Clear up terminology, make the results section more clear. Maybe we can re-organize everything

(Results)
- The authors refer to several bot attempts spotted based on exact string matching and tend to ignore their textual contributions. However, in Section 4.4. they declare that part of the remaining data is related to bot activity, which maybe was not detected by their filtering approach. This might negatively impact the robustness of the presented results. Therefore, the proposed approach should be revised, and the authors might benefit from already existing and well-principled techniques (such as the Botometer);
Inwon: To reflect in work. Another step of filtering data before we do anything else with them.

- The authors leverage occurrence-based and distance-based weighing functions to assign weights to the topics, but the results shown in Tables 1 and 2 (e.g., the number 1) seem to shed light on the inadequacy of such choices. Other techniques, such as tf-idf-based ones, might improve the results;
Inwon: Sure, we can try tf-idf. Main problem with the old data was that it was too large, so hopefully we can do it after the filtering process

- Cluster 4 contains a significant fraction of tweets that are not related to the task at hand; however, how they impact the latter is not discussed;
- Table 3 seems to show ambiguous results, as some words (or symbols) occur among both the top positive and negative words;

Inwon: These results should be fixed with a better filteration process. Make sure to include concrete examples in the future.
 
(Content Presentation)
- Repeated references (e.g., "fig. 6 and fig. 6") throughout the paper require proofreading;
- Some portions of the text are repeated in different parts of the manuscript (e.g., Elbow method), generating unnecessary verbosity;
- Figure arrangement might be improved, as some of them get more space than needed, penalizing others that might require more space;
- Figure 10 should be better described to provide the reader with more insights;

(Technical Depth)
- The submitted paper lacks technical depth, not proposing novel approaches nor resorting to the most-recent advances in sentiment analysis and topic modeling;
- The authors might resort to BERT-based models for both topic modeling (e.g., BERTopic) and sentiment analysis tasks;
Inwon: We can try this out.
- Moreover, dimensionality reduction can be carried out with UMAP due to its efficiency and solid theoretical roots.
Inwon: Again, issue with the dataset size for running UMAP. Need to filter first

In light of the above remarks, the submitted manuscript has much room for improvement and requires further work to fill gaps in the methodology and content. Therefore, at its current status, I cannot support its acceptance.

References:
- Botometer: https://botometer.osome.iu.edu/
- BERTopic: https://maartengr.github.io/BERTopic/
- UMAP: https://umap-learn.readthedocs.io/en/latest/



----------------------- REVIEW 2 ---------------------
SUBMISSION: 51
TITLE: Social Media Signals for Understanding Crypto Events
AUTHORS: Inwon Kang, Kathryn Carbone, Vishnu Kchittibhooma, Aparna Gupta and Oshani Seneviratne

----------- Overall evaluation -----------
SCORE: 0 (borderline paper)
----- TEXT:
Relevance
The topic of this article is highly relevant to this venue. It is timely, and it addresses an important issue -public opinion on cryptocurrency hacks- from a correct angle.

Contribution
The problem addressed could be better narrowed down. Detecting discourses in social media related to external events is always an academic achievement, but this relationship in particular is too obvious -crisis in crypto=negative sentiment- and it does not contribute with novel insights.
The methodology used is neither a ground-breaking contribution. It seems like just the reproduction of established techniques in a new dataset that does not make a significant discovery,
Inwon: Need some more indepth analysis of our clusters aside from the obvious stuff

Introduction
There are at least two statements in the article of 1.9 million dollars stolen in a whole year. Given the cryptocurrency market volume, that is hardly a security concern. Please double check the source.
Chatter on Twitter is not the positive side of people losing their life savings.
Inwon: Need to tone down some assertions...

Related work
There are a few weaknesses in this section. First, Zhao’s and Wolny’s work does not contrast. Second, Zhao states the opposite of what this article states: Numbers, stop words, urls etc have a negative impact in sentiment classification, not negligible. Third, the whole section is overly focussed on related methods, not on related discoveries. Besides, it looks like a simple description of those methods without a discussion of their relationship with the present paper. On a positive note, they are generally well curated (not always). Another positive aspect is sections 2.5 and 2.6, which identify interesting and rigorous sources that address the topic of this article.


Methodology
The methodology is rigorous and effective. The sample size obtained is appropriate for this kind of study. The pipeline followed is meticulous, very well sequenced and all steps are well combined and explained. The discovery of a spam message is very relevant, and could have been made a bit more prominent in the article.

Results, discussion and conclusion
There is a very detailed account of the results, although a bit more narrative in a discussion section would have been beneficial, rather than a description cluster by cluster.
The future work proposed looks relevant and promising.
The conclusion lacks a little bit of discussion, and it rather seems like a reduced summary of the methods used.

In sum, this article shows evidence of rigorous work conducted with some discovery on a very specific set of events. It is highly relevant to this venue, although it lacks a bit of originality and innovation.



----------------------- REVIEW 3 ---------------------
SUBMISSION: 51
TITLE: Social Media Signals for Understanding Crypto Events
AUTHORS: Inwon Kang, Kathryn Carbone, Vishnu Kchittibhooma, Aparna Gupta and Oshani Seneviratne

----------- Overall evaluation -----------
SCORE: -3 (strong reject)
----- TEXT:
This paper explored correlation between crypto events with sentiments on Twitter. Taking community interaction data from Twitter, the paper used NLP and clustering techniques to analyze impacts of crypto hacks, and other incidents that often happen in the crypto space and how sentiment of users changes and identified at least 3 types of users who are are focused on specific aspects of cryptocurrency.

In general, I find the analysis rather weak lacking focus on the topic. 

However, I think the clustering section is very interesting and has a potential, I suggest the authors to refine it, for example which cluster is most identifier of spams, scams, this will even help with filtering and identifying those types from the dataset.
 
Words listed on table 3 are counter intuitive to the content of the paper (e.g. how are those top words on table most associated with negative sentiment on Twitter? and vice versa)

In addition, there is too much background discussion (e.g. discussion on NLP, transformers).
Inwon: noted
I don't think figure 4 is necessary.

Finally, there are errors and typos in the paper, e.g. in the abstract and in introduction you mention more than 1.9 million USD stolen in crypto scams and various incidents, but the actual figure is in billions.
Inwon: need to check

